Learn from your own latents and not from tokens: A sample-complexity theory

Generative models, from diffusion models to large language models, achieve remarkable performance but at a cost in training data orders of magnitude larger than what biological learners require. An alternative paradigm has emerged in which networks are trained to predict their own latent representations of related views or masked regions, as in data2vec and JEPA -- an idea related to predictive-coding accounts of the cortex. Despite strong empirical results, the theoretical understanding of these methods remains limited. Central questions include: by how much does latent prediction actually improve data efficiency? Is there a benefit to stacking such methods into multi-scale hierarchies? We answer both using as data a tractable probabilistic context-free grammar that captures the compositional structure of natural language and images. Such a grammar generates strings of visible tokens by recursively applying production rules along a tree of hidden symbols of depth $L$. For such data, supervised or token-level SSL require a number of samples exponential in $L$ to recover the latent tree; we prove that latent prediction achieves this with a number of samples constant in $L$, up to logarithmic factors. We confirm this bound with (i) a hierarchical clustering algorithm, (ii) an end-to-end neural network whose predictor-clusterer modules predict their own latents at each level via gradient descent, and (iii) the first sample-complexity analysis of data2vec, which we show implicitly performs hierarchical latent prediction. This suggests that explicit stacking such as H-JEPA is largely redundant.

==> figs/clustering_schematic_ptc_module_panel.tikz <==
\providecommand{\clusteringSchematicXSep}{0.80}
\providecommand{\clusteringSchematicLevelOneY}{-1.20}
\providecommand{\clusteringSchematicLevelTwoY}{1.75}
\node[leaf dot, font=\scriptsize] (x1) at ({-3.5*\clusteringSchematicXSep},-4.15) {$x_1$};
\node[leaf dot, font=\scriptsize] (x2) at ({-2.5*\clusteringSchematicXSep},-4.15) {$x_2$};
\node[leaf dot, font=\scriptsize] (x3) at ({-1.5*\clusteringSchematicXSep},-4.15) {$x_3$};
\node[leaf dot, font=\scriptsize] (x4) at ({-0.5*\clusteringSchematicXSep},-4.15) {$x_4$};
\node[leaf dot, font=\scriptsize] (x5) at ({0.5*\clusteringSchematicXSep},-4.15) {$x_5$};
\node[leaf dot, font=\scriptsize] (x6) at ({1.5*\clusteringSchematicXSep},-4.15) {$x_6$};
\node[leaf dot, font=\scriptsize] (x7) at ({2.5*\clusteringSchematicXSep},-4.15) {$x_7$};
\node[leaf dot, font=\scriptsize] (x8) at ({3.5*\clusteringSchematicXSep},-4.15) {$x_8$};

\node[module] (pA1) at ({-3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pA2) at ({-1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pB1) at ({1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pB2) at ({3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (cA1) at ({-3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cA2) at ({-1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cB1) at ({1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cB2) at ({3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z1l1) at ({-3.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_1^{(1)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z2l1) at ({-1.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_2^{(1)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z3l1) at ({1.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_3^{(1)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z4l1) at ({3.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_4^{(1)}$};

\draw[tree edge] (x1.north) -- (pA1.south west);
\draw[tree edge] (x2.north) -- (pA1.south east);
\draw[tree edge] (x3.north) -- (pA2.south west);
\draw[tree edge] (x4.north) -- (pA2.south east);
\draw[tree edge] (x5.north) -- (pB1.south west);
\draw[tree edge] (x6.north) -- (pB1.south east);
\draw[tree edge] (x7.north) -- (pB2.south west);
\draw[tree edge] (x8.north) -- (pB2.south east);
\draw[tree edge] (pA1.north) -- (cA1.south);
\draw[tree edge] (pA2.north) -- (cA2.south);
\draw[tree edge] (pB1.north) -- (cB1.south);
\draw[tree edge] (pB2.north) -- (cB2.south);
\draw[tree edge] (cA1.north) -- (z1l1.south);
\draw[tree edge] (cA2.north) -- (z2l1.south);
\draw[tree edge] (cB1.north) -- (z3l1.south);
\draw[tree edge] (cB2.north) -- (z4l1.south);

\node[draw=ptcTeal, text=ptcTeal, font=\scriptsize\bfseries, line width=1.1pt, minimum size=5.2mm, inner sep=0pt] (x4Target) at (x4) {};
\draw[signal, draw=ptcTeal] (pA1.east) .. controls +(0.55,0.14) and +(-0.30,0.42) .. (x4Target.west);

\node[module] (pT1) at ({-2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pT2) at ({2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (cT1) at ({-2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cT2) at ({2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicCDeltaY}) {$C$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z1l1l2) at ({-2.0*\clusteringSchematicXSep},\clusteringSchematicLevelTwoY) {$\widehat{h}_1^{(2)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z2l1l2) at ({2.0*\clusteringSchematicXSep},\clusteringSchematicLevelTwoY) {$\widehat{h}_2^{(2)}$};

\draw[tree edge] (z1l1.north) -- (pT1.south west);
\draw[tree edge] (z2l1.north) -- (pT1.south);
\draw[tree edge] (z3l1.north) -- (pT2.south);
\draw[tree edge] (z4l1.north) -- (pT2.south east);
\draw[tree edge] (pT1.north) -- (cT1.south);
\draw[tree edge] (pT2.north) -- (cT2.south);
\draw[tree edge] (cT1.north) -- (z1l1l2.south);
\draw[tree edge] (cT2.north) -- (z2l1l2.south);
\node[draw=ptcViolet, text=ptcViolet, font=\scriptsize\bfseries, line width=1.1pt, minimum size=8.0mm, inner sep=0pt] (z4l1Target) at (z4l1) {};
\draw[signal, draw=ptcViolet] (pT1.east) .. controls +(0.55,0.12) and +(-0.42,0.42) .. (z4l1Target.west);


==> figs/clustering_schematic_ptc_module_panel_full_arrows.tikz <==
\providecommand{\clusteringSchematicXSep}{0.80}
\providecommand{\clusteringSchematicLevelOneY}{-1.20}
\providecommand{\clusteringSchematicLevelTwoY}{1.75}
\node[leaf dot, font=\scriptsize] (x1) at ({-3.5*\clusteringSchematicXSep},-4.15) {$x_1$};
\node[leaf dot, font=\scriptsize] (x2) at ({-2.5*\clusteringSchematicXSep},-4.15) {$x_2$};
\node[leaf dot, font=\scriptsize] (x3) at ({-1.5*\clusteringSchematicXSep},-4.15) {$x_3$};
\node[leaf dot, font=\scriptsize] (x4) at ({-0.5*\clusteringSchematicXSep},-4.15) {$x_4$};
\node[leaf dot, font=\scriptsize] (x5) at ({0.5*\clusteringSchematicXSep},-4.15) {$x_5$};
\node[leaf dot, font=\scriptsize] (x6) at ({1.5*\clusteringSchematicXSep},-4.15) {$x_6$};
\node[leaf dot, font=\scriptsize] (x7) at ({2.5*\clusteringSchematicXSep},-4.15) {$x_7$};
\node[leaf dot, font=\scriptsize] (x8) at ({3.5*\clusteringSchematicXSep},-4.15) {$x_8$};

\node[module] (pA1) at ({-3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pA2) at ({-1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pB1) at ({1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pB2) at ({3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (cA1) at ({-3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cA2) at ({-1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cB1) at ({1.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cB2) at ({3.0*\clusteringSchematicXSep},{\clusteringSchematicLevelOneY-\clusteringSchematicCDeltaY}) {$C$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z1l1) at ({-3.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_1^{(1)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z2l1) at ({-1.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_2^{(1)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z3l1) at ({1.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_3^{(1)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z4l1) at ({3.0*\clusteringSchematicXSep},\clusteringSchematicLevelOneY) {$\widehat{h}_4^{(1)}$};

\draw[tree edge] (x1.north) -- (pA1.south west);
\draw[tree edge] (x2.north) -- (pA1.south east);
\draw[tree edge] (x3.north) -- (pA2.south west);
\draw[tree edge] (x4.north) -- (pA2.south east);
\draw[tree edge] (x5.north) -- (pB1.south west);
\draw[tree edge] (x6.north) -- (pB1.south east);
\draw[tree edge] (x7.north) -- (pB2.south west);
\draw[tree edge] (x8.north) -- (pB2.south east);
\draw[tree edge] (pA1.north) -- (cA1.south);
\draw[tree edge] (pA2.north) -- (cA2.south);
\draw[tree edge] (pB1.north) -- (cB1.south);
\draw[tree edge] (pB2.north) -- (cB2.south);
\draw[tree edge] (cA1.north) -- (z1l1.south);
\draw[tree edge] (cA2.north) -- (z2l1.south);
\draw[tree edge] (cB1.north) -- (z3l1.south);
\draw[tree edge] (cB2.north) -- (z4l1.south);

\node[draw=ptcTeal, line width=1.1pt, fit=(x3)(x4), inner xsep=1.0mm, inner ysep=0.8mm] (x4Target) {};
\node[draw=gray!65, line width=1.1pt, fit=(x1)(x2), inner xsep=1.0mm, inner ysep=0.8mm] (x2Target) {};
\node[draw=gray!65, line width=1.1pt, fit=(x7)(x8), inner xsep=1.0mm, inner ysep=0.8mm] (x8Target) {};
\node[draw=gray!65, line width=1.1pt, fit=(x5)(x6), inner xsep=1.0mm, inner ysep=0.8mm] (x6Target) {};
\draw[signal, draw=ptcTeal] (pA1.east) .. controls +(0.55,0.14) and +(-0.30,0.42) .. (x4Target.north west);
\draw[signal, draw=gray!65] (pA2.west) .. controls +(-0.55,-0.20) and +(0.30,0.18) .. (x2Target.east);
\draw[signal, draw=gray!65] (pB1.east) .. controls +(0.55,0.14) and +(-0.30,0.42) .. (x8Target.north west);
\draw[signal, draw=gray!65] (pB2.west) .. controls +(-0.55,-0.20) and +(0.30,0.18) .. (x6Target.east);

\node[module] (pT1) at ({-2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (pT2) at ({2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicPDeltaY}) {$p$};
\node[module] (cT1) at ({-2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicCDeltaY}) {$C$};
\node[module] (cT2) at ({2.0*\clusteringSchematicXSep},{\clusteringSchematicLevelTwoY-\clusteringSchematicCDeltaY}) {$C$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z1l1l2) at ({-2.0*\clusteringSchematicXSep},\clusteringSchematicLevelTwoY) {$\widehat{h}_1^{(2)}$};
\node[latent, minimum size=5.0mm, font=\scriptsize] (z2l1l2) at ({2.0*\clusteringSchematicXSep},\clusteringSchematicLevelTwoY) {$\widehat{h}_2^{(2)}$};

\draw[tree edge] (z1l1.north) -- (pT1.south west);
\draw[tree edge] (z2l1.north) -- (pT1.south);
\draw[tree edge] (z3l1.north) -- (pT2.south);
\draw[tree edge] (z4l1.north) -- (pT2.south east);
\draw[tree edge] (pT1.north) -- (cT1.south);
\draw[tree edge] (pT2.north) -- (cT2.south);
\draw[tree edge] (cT1.north) -- (z1l1l2.south);
\draw[tree edge] (cT2.north) -- (z2l1l2.south);
\node[draw=ptcViolet, line width=1.1pt, fit=(z3l1)(z4l1), inner xsep=1.0mm, inner ysep=0.8mm] (z4l1Target) {};
\node[draw=gray!65, line width=1.1pt, fit=(z1l1)(z2l1), inner xsep=1.0mm, inner ysep=0.8mm] (z2l1Target) {};
\draw[signal, draw=ptcViolet] (pT1.east) .. controls +(0.55,0.12) and +(-0.42,0.42) .. (z4l1Target.west);
\draw[signal, draw=gray!65] (pT2.west) .. controls +(-0.55,-0.22) and +(0.42,0.18) .. (z2l1Target.east);


==> figs/schematic_ssl_bootleg.tikz <==
\begin{tikzpicture}[
    >={Stealth[length=2.0mm]},
    every node/.style={font=\small},
    rep/.style={ellipse, draw, minimum width=18mm, minimum height=5mm, inner sep=1pt},
    token/.style={minimum width=5mm, minimum height=5mm, inner sep=1pt, font=\scriptsize},
    masked/.style={token, draw, rounded corners=1pt, fill=gray!15},
    pred/.style={draw, rounded corners=1pt, minimum width=8mm, minimum height=7mm, inner sep=1pt, fill=gray!7, font=\footnotesize},
    arr/.style={->, thick},
    targ/.style={<-, thick}
]
    \path[use as bounding box] (-0.30,-1.20) rectangle (5.45,5.05);
    \node[font=\bfseries] at (2.45,4.80) {Bootleg};
    \node[align=center, font=\footnotesize] at (0.80,4.25) {student\\representations};
    \node[align=center, font=\footnotesize] at (4.35,4.25) {teacher\\representations};

    \node[rep] (s1) at (0.80,0.55) {};
    \node[rep] (s2) at (0.80,1.45) {};
    \node[rep] (s3) at (0.80,2.35) {};
    \node[rep] (s4) at (0.80,3.25) {};
    \node[pred] (p1) at (2.75,3.25) {MSE};
    \node[pred] (p2) at (2.75,2.35) {MSE};
    \node[pred] (p3) at (2.75,1.45) {MSE};
    \node[rep] (t1) at (4.35,3.25) {};
    \node[rep] (t2) at (4.35,2.35) {};
    \node[rep] (t3) at (4.35,1.45) {};
    \node[rep] (t4) at (4.35,0.55) {};

    \draw[arr] (s1.north) -- (s2.south);
    \draw[arr] (s2.north) -- (s3.south);
    \draw[arr] (s3.north) -- (s4.south);
    \node[font=\large] at (0.43,1.00) {$\vdots$};
    \node[font=\large] at (0.43,1.90) {$\vdots$};
    \node[font=\large] at (0.43,2.80) {$\vdots$};

    \draw[arr] (s4.east) .. controls (1.55,3.45) and (2.05,3.25) .. (p1.west);
    \draw[arr] (s4.east) .. controls (1.70,3.05) and (2.05,2.35) .. (p2.west);
    \draw[arr] (s4.east) .. controls (1.70,2.70) and (2.05,1.45) .. (p3.west);

    \draw[targ] (p1.east) -- (t1.west);
    \draw[targ] (p2.east) -- (t2.west);
    \draw[targ] (p3.east) -- (t3.west);
    \draw[arr] (t4.north) -- (t3.south);
    \draw[arr] (t3.north) -- (t2.south);
    \draw[arr] (t2.north) -- (t1.south);
    \node[font=\large] at (4.72,1.00) {$\vdots$};
    \node[font=\large] at (4.72,1.90) {$\vdots$};
    \node[font=\large] at (4.72,2.80) {$\vdots$};

    \foreach \x/\sym/\idx in {-0.30/a/1,0.25/b/2,0.80/?/3,1.35/d/4,1.90/?/5} {
        \ifnum\idx=3
            \node[masked] (s\idx) at (\x,-0.32) {?};
        \else
            \ifnum\idx=5
                \node[masked] (s\idx) at (\x,-0.32) {?};
            \else
                \node[token] (s\idx) at (\x,-0.32) {$\sym$};
            \fi
        \fi
        \node[below=2pt of s\idx] {$x_\idx$};
    }
    \foreach \x/\sym/\idx in {3.25/a/1,3.80/b/2,4.35/c/3,4.90/d/4,5.45/e/5} {
        \node[token] (t\idx) at (\x,-0.32) {$\sym$};
        \node[below=2pt of t\idx] {$x_\idx$};
    }
\end{tikzpicture}


==> figs/schematic_ssl_hjepa.tikz <==
\begin{tikzpicture}[
    >={Stealth[length=2.0mm]},
    every node/.style={font=\small},
    rep/.style={ellipse, draw, minimum width=18mm, minimum height=5mm, inner sep=1pt},
    token/.style={minimum width=5mm, minimum height=5mm, inner sep=1pt, font=\scriptsize},
    masked/.style={token, draw, rounded corners=1pt, fill=gray!15},
    pred/.style={draw, rounded corners=1pt, minimum width=8mm, minimum height=6mm, inner sep=1pt, fill=gray!7, font=\footnotesize},
    arr/.style={->, thick},
    targ/.style={<-, thick}
]
    \path[use as bounding box] (-0.55,-1.20) rectangle (5.15,5.05);
    \node[font=\bfseries] at (2.25,4.80) {H-JEPA};
    \node[align=center, font=\footnotesize] at (0.65,4.25) {student\\representations};
    \node[align=center, font=\footnotesize] at (3.95,4.25) {teacher\\representations};

    \foreach \y/\name in {3.40/l1,2.45/l2,1.50/l3,0.55/l4} {
        \node[rep] (\name s) at (0.65,\y) {};
        \node[pred] (\name p) at (2.30,\y) {MSE};
        \node[rep] (\name t) at (3.95,\y) {};
        \draw[arr] (\name s.east) -- (\name p.west);
        \draw[targ] (\name p.east) -- (\name t.west);
    }
    \draw[arr] (l4s.north) -- (l3s.south);
    \draw[arr] (l3s.north) -- (l2s.south);
    \draw[arr] (l2s.north) -- (l1s.south);
    \draw[arr] (l4t.north) -- (l3t.south);
    \draw[arr] (l3t.north) -- (l2t.south);
    \draw[arr] (l2t.north) -- (l1t.south);

    \foreach \x/\sym/\idx in {-0.45/a/1,0.10/b/2,0.65/?/3,1.20/d/4,1.75/?/5} {
        \ifnum\idx=3
            \node[masked] (s\idx) at (\x,-0.32) {?};
        \else
            \ifnum\idx=5
                \node[masked] (s\idx) at (\x,-0.32) {?};
            \else
                \node[token] (s\idx) at (\x,-0.32) {$\sym$};
            \fi
        \fi
        \node[below=2pt of s\idx] {$x_\idx$};
    }
    \foreach \x/\sym/\idx in {2.85/a/1,3.40/b/2,3.95/c/3,4.50/d/4,5.05/e/5} {
        \node[token] (t\idx) at (\x,-0.32) {$\sym$};
        \node[below=2pt of t\idx] {$x_\idx$};
    }
\end{tikzpicture}


==> figs/schematic_ssl_neural_clustering.tikz <==
\begin{tikzpicture}[
    >={Stealth[length=2.0mm]},
    every node/.style={font=\small},
    rep/.style={ellipse, draw, minimum width=17mm, minimum height=5mm, inner sep=1pt},
    token/.style={minimum width=5mm, minimum height=5mm, inner sep=1pt, font=\scriptsize},
    loss/.style={draw, rectangle, rounded corners=1pt, inner sep=4pt, align=center, fill=gray!8, font=\footnotesize},
    arr/.style={->, thick},
    targ/.style={<-, thick}
]
    \path[use as bounding box] (-0.45,-1.20) rectangle (6.65,5.05);
    \node[font=\bfseries] at (3.10,4.80) {Stacked Latent Clustering};
    \node[align=center, font=\footnotesize] at (1.10,4.25) {student\\representations};
    \node[align=center, font=\footnotesize] at (5.30,4.25) {teacher\\representations};

    \foreach \x/\sym/\idx in {0.00/a/1,0.55/b/2,1.10/c/3,1.65/d/4,2.20/e/5} {
        \node[token] (sa\idx) at (\x,-0.32) {$\sym$};
        \node[below=2pt of sa\idx] {$x_\idx$};
    }

    \foreach \x/\sym/\idx in {4.20/a/1,4.75/b/2,5.30/c/3,5.85/d/4,6.40/e/5} {
        \node[token] (ta\idx) at (\x,-0.32) {$\sym$};
        \node[below=2pt of ta\idx] {$x_\idx$};
    }

    \coordinate (tinput) at (5.30,0.05);
    \coordinate (sin) at (1.10,0.05);
    \node[rep] (s1) at (1.10,0.90) {};
    \node[rep] (s2) at (1.10,1.80) {};
    \node[rep] (s3) at (1.10,3.05) {};
    \draw[arr] (sin) -- (s1.south);
    \draw[arr] (s1.north) -- (s2.south);
    \draw[arr] (s2.north) -- (s3.south);
    \node[font=\large] at (0.73,2.42) {$\vdots$};

    \coordinate (tin) at (5.30,0.05);
    \node[rep] (t1) at (5.30,0.90) {};
    \node[rep] (t2) at (5.30,1.80) {};
    \node[rep] (t3) at (5.30,3.05) {};
    \draw[arr] (tin) -- (t1.south);
    \draw[arr] (t1.north) -- (t2.south);
    \draw[arr] (t2.north) -- (t3.south);
    \node[font=\large] at (5.67,2.42) {$\vdots$};

    \node[loss] (cel0) at (3.20,0.70) {CEL};
    \node[loss] (cel1) at (3.20,1.60) {CEL};
    \node[loss] (cel2) at (3.20,2.90) {CEL};

    \draw[arr] (s1.east) -- (cel0.west);
    \draw[targ] (cel0.east) .. controls (4.00,0.65) and (4.70,0.65) .. (tinput);
    \draw[arr] (s2.east) -- (cel1.west);
    \draw[targ] (cel1.east) -- (t1.west);
    \draw[arr] (s3.east) -- (cel2.west);
    \draw[targ] (cel2.east) -- (t2.west);
\end{tikzpicture}


==> figs/schematic_ssl_vjepa21.tikz <==
\begin{tikzpicture}[
    >={Stealth[length=2.0mm]},
    every node/.style={font=\small},
    rep/.style={ellipse, draw, minimum width=19mm, minimum height=5mm, inner sep=1pt},
    token/.style={minimum width=5mm, minimum height=5mm, inner sep=1pt, font=\scriptsize},
    masked/.style={token, draw, rounded corners=1pt, fill=gray!15},
    pred/.style={circle, draw, minimum size=10mm, inner sep=0pt, fill=gray!7},
    loss/.style={draw, rounded corners=1pt, minimum width=8mm, minimum height=7mm, inner sep=1pt, fill=gray!7},
    arr/.style={->, thick},
    targ/.style={<-, thick}
]
    \path[use as bounding box] (-0.45,-1.20) rectangle (7.20,5.05);
    \node[font=\bfseries] at (3.35,4.80) {V-JEPA 2.1};
    \node[align=center, font=\footnotesize] at (0.75,4.25) {student\\representations};
    \node[align=center, font=\footnotesize] at (6.10,4.25) {teacher\\representations};

    \node[rep] (s1) at (0.75,0.65) {};
    \node[rep] (s2) at (0.75,1.50) {};
    \node[rep] (s3) at (0.75,2.35) {};
    \node[rep] (s4) at (0.75,3.20) {};
    \node[pred] (pred) at (2.90,3.25) {pred};

    \node[loss] (l1) at (4.35,3.25) {MSE};
    \node[loss] (l2) at (4.35,2.10) {MSE};
    \node[loss] (l3) at (4.35,1.05) {MSE};
    \node[rep] (t1) at (6.10,3.25) {};
    \node[rep] (t2) at (6.10,2.35) {};
    \node[rep] (t3) at (6.10,1.45) {};
    \node[rep] (t4) at (6.10,0.55) {};

    \draw[arr] (s1.north) -- (s2.south);
    \draw[arr] (s2.north) -- (s3.south);
    \draw[arr] (s3.north) -- (s4.south);
    \node[font=\large] at (0.38,1.08) {$\vdots$};
    \node[font=\large] at (0.38,1.93) {$\vdots$};
    \node[font=\large] at (0.38,2.78) {$\vdots$};
    \draw[arr] (s2.east) .. controls (1.65,1.60) and (2.05,2.50) .. (pred.south west);
    \draw[arr] (s3.east) .. controls (1.65,2.30) and (2.05,3.00) .. (pred.west);
    \draw[arr] (s4.east) -- (pred.west);

    \draw[arr] (pred.east) -- (l1.west);
    \draw[arr] (pred.south) .. controls (2.55,2.50) and (2.95,2.10) .. (l2.west);
    \draw[arr] (pred.south) .. controls (2.35,2.15) and (2.90,1.10) .. (l3.west);
    \draw[targ] (l1.east) -- (t1.west);
    \draw[targ] (l2.east) -- (t2.west);
    \draw[targ] (l3.east) -- (t3.west);
    \draw[arr] (t4.north) -- (t3.south);
    \draw[arr] (t3.north) -- (t2.south);
    \draw[arr] (t2.north) -- (t1.south);
    \node[font=\large] at (6.48,1.00) {$\vdots$};
    \node[font=\large] at (6.48,1.90) {$\vdots$};
    \node[font=\large] at (6.48,2.80) {$\vdots$};

    \foreach \x/\sym/\idx in {-0.35/a/1,0.20/b/2,0.75/?/3,1.30/d/4,1.85/?/5} {
        \ifnum\idx=3
            \node[masked] (s\idx) at (\x,-0.32) {?};
        \else
            \ifnum\idx=5
                \node[masked] (s\idx) at (\x,-0.32) {?};
            \else
                \node[token] (s\idx) at (\x,-0.32) {$\sym$};
            \fi
        \fi
        \node[below=2pt of s\idx] {$x_\idx$};
    }
    \foreach \x/\sym/\idx in {5.00/a/1,5.55/b/2,6.10/c/3,6.65/d/4,7.20/e/5} {
        \node[token] (t\idx) at (\x,-0.32) {$\sym$};
        \node[below=2pt of t\idx] {$x_\idx$};
    }
\end{tikzpicture}

